Fast and Accurate Prediction of Material Properties with Three-Body Tight-Binding Model for the Periodic Table

Parameterized tight-binding models fit to first principles calculations can provide an efficient and accurate quantum mechanical method for predicting properties of molecules and solids. However, well-tested parameter sets are generally only available for a limited number of atom combinations, making routine use of this method difficult. Furthermore, most previous models consider only simple two-body interactions, which limits accuracy. To tackle these challenges, we develop a density functional theory database of nearly one million materials, which we use to fit a universal set of tight-binding parameters for 65 elements and their binary combinations. We include both two-body and three-body effective interaction terms in our model, plus self-consistent charge transfer, enabling our model to work for metallic, covalent, and ionic bonds with the same parameter set. To ensure predictive power, we adopt a learning framework where we repeatedly test the model on new low energy crystal structures and then add them to the fitting dataset, iterating until predictions improve. We distribute the materials database and tools developed in this work publicly.

==> defect_data.csv <==
JVASP-802  Hf  2.312304419467708   2.1563879874492673   -0.15591643201844052
JVASP-963  Pd  1.7350708128552257   0.3568267336659517   -1.378244079189274
JVASP-919  Mg  0.8458663052760286   0.6275140376627397   -0.21835226761328885
JVASP-895  I  0.6484969420780454   0.6155848949421024   -0.03291204713594298
JVASP-825  Au  1.0881361436359853   1.1172017984106561   0.029065654774670824
JVASP-25104  Cl  0.0455124345998536   0.08476759435612449   0.03925515975627089
JVASP-840  Br  0.9040291711623749   0.9414739348449779   0.037444763682602966
JVASP-981  Re  4.461329768171869   4.801550538376861   0.34022077020499175
JVASP-25210  Te  0.39044645510697396   0.3891343692367961   -0.001312085870177837
JVASP-25250  N  4.0801531224712555   4.032813246671658   -0.04733987579959731
JVASP-943  Ni  2.4109338070747124   2.6134582963463213   0.20252448927160893
JVASP-21195  Mo  3.851750271240174   3.7013300538366414   -0.1504202174035325
JVASP-934  Nb  3.0564026431167695   2.902123371747206   -0.15427927136956354
JVASP-79561  W  4.494399738053974   4.403850841288206   -0.09054889676576838
JVASP-14601  Sn  0.7218969568896275   0.6195976838678394   -0.1022992730217881
JVASP-890  Ge  1.1833789852383012   0.4942722112129563   -0.6891067740253449
JVASP-1002  Si  1.6955247480618032   1.6011589093990832   -0.09436583866271997
JVASP-1050  Y  1.2840073813231478   1.0425558973737912   -0.24145148394935667
JVASP-987  Ru  4.044507926438041   3.973816046808547   -0.07069187962949419
JVASP-14603  As  1.0249767322663195   1.0861692605220434   0.061192528255723966
JVASP-901  Ir  2.8616235309240947   3.1388693900457474   0.27724585912165267
JVASP-14622  Ga  1.1886346774345113   1.0805721894224862   -0.10806248801202512
JVASP-816  Al  0.9406998144583932   0.678623513165726   -0.26207630129266724
JVASP-837  Bi  0.6538518634007416   0.6409161075896534   -0.01293575581108819
JVASP-1029  Ti  2.399869758626215   2.4331460029240985   0.03327624429788356
JVASP-25407  C  6.097441420051134   7.65681809866792   1.5593766786167862
JVASP-14606  Ag  1.0499390180416084   1.0224962885919515   -0.027442729449656866
JVASP-25273  Hg  0.38438212253406173   0.4798114690770458   0.09542934654298407
JVASP-14832  Cd  0.8434433346137239   0.6548941104944638   -0.18854922411926012
JVASP-931  Na  0.2698748105277862   0.26764637011261216   -0.00222844041517406
JVASP-25337  Tl  0.4545317291929941   0.11354349605993046   -0.34098823313306365
JVASP-25388  Rb  0.11538053614030562   0.10109621909957602   -0.014284317040729605
JVASP-898  In  0.5885724400035698   0.2945666873210362   -0.2940057526825336
JVASP-834  Be  2.831103631310742   2.6130473689434335   -0.21805626236730857
JVASP-972  Pt  1.9310521321748548   1.7309995833247318   -0.20005254885012302
JVASP-861  Cr  4.256909923242209   4.11048026075253   -0.14642966248967948
JVASP-910  La  1.0007779870315732   0.977152061811996   -0.023625925219577182
JVASP-25144  P  1.2131944729641733   1.116749571221998   -0.09644490174217535
JVASP-1056  Zn  1.4019993188152686   1.186724435213341   -0.2152748836019276
JVASP-1014  Ta  3.4489652215775246   2.5667093937912115   -0.8822558277863131
JVASP-7804  Se  0.4443879095435127   0.4179831835271958   -0.026404726016316882
JVASP-949  O  0.2842756692031363   0.2008215520682241   -0.08345411713491219
JVASP-993  Sb  0.8203364795397645   0.7736797080875694   -0.046656771452195156
JVASP-14604  Ba  0.47107871753843067   0.45131012896993333   -0.019768588568497336
JVASP-858  Co  3.726855181432957   2.267862927435192   -1.4589922539977653
JVASP-25142  Fe  4.414164905800928   3.9279187338960826   -0.4862461719048454
JVASP-1020  Tc  3.7988577948438405   4.388210952209377   0.5893531573655366
JVASP-14744  Os  4.843523519793915   5.3260940957564005   0.48257057596248565
JVASP-14837  V  3.391305375637028   3.3696310649426153   -0.021674310694412835
JVASP-961  Pb  0.45302456199551605   0.26695699030342307   -0.18606757169209298
JVASP-25180  Ca  0.5246710998394749   0.5073074148030042   -0.017363685036470677
JVASP-984  Rh  2.5209193338640445   2.4551308058295565   -0.06578852803448809
JVASP-867  Cu  1.6719310922319062   1.4670672381541483   -0.20486385407775787
JVASP-25117  Li  0.571189903971128   0.647642270289561   0.076452366318433
JVASP-25114  K  0.11833883782888084   0.06476902851665176   -0.053569809312229086
JVASP-14612  Zr  2.114923998482871   2.080932851992123   -0.0339911464907483
JVASP-996  Sc  1.5739996549934014   1.601979386083464   0.027979731090062465


==> surface_data.csv <==
JVASP-802  Hf   2.9075184968888337  2.440914175875719  -0.46660432101311455
JVASP-963  Pd   1.7843499210339866  1.6886036410341005  -0.09574627999988605
JVASP-919  Mg   0.955982542089988  0.9381579434893947  -0.017824598600593267
JVASP-825  Au   1.059131569953245  1.0247938757560562  -0.034337694197188906
JVASP-25210  Te   1.5525054304374717  1.6929041373781102  0.1403987069406385
JVASP-981  Re   3.908558902308314  3.718739521561777  -0.18981938074653693
JVASP-25250  N   8.28868383411701  8.201967149748773  -0.08671668436823765
JVASP-943  Ni   1.917441122538578  1.6100960587487654  -0.3073450637898125
JVASP-21195  Mo   3.6242679980050205  2.812736654707902  -0.8115313432971187
JVASP-934  Nb   3.2667773432334197  3.2398701091461524  -0.026907234087267362
JVASP-79561  W   4.151269617056702  3.6729327105023675  -0.47833690655433436
JVASP-14601  Sn   2.2153421116179315  2.462016558220132  0.24667444660220061
JVASP-890  Ge   2.468396215690497  2.6247064002882516  0.1563101845977548
JVASP-1002  Si   3.1896182194353973  3.3646018006682485  0.1749835812328513
JVASP-1050  Y   2.364376794456789  2.042610813148262  -0.32176598130852696
JVASP-987  Ru   3.535791982237323  2.921080563247809  -0.614711418989514
JVASP-25379  H   3.1987937173729692  3.3174057201993654  0.11861200282639617
JVASP-901  Ir   2.2727630347566463  1.9425561515130185  -0.3302068832436278
JVASP-14622  Ga   1.2172326815887933  1.1098041200144542  -0.10742856157433911
JVASP-816  Al   0.9072480106686208  0.5497687877984858  -0.357479222870135
JVASP-33718  F   1.502832986845701  1.4122967106913193  -0.09053627615438176
JVASP-1029  Ti   3.935758521457813  3.1744970138934674  -0.7612615075643454
JVASP-25407  C   8.253240960289851  9.070339625147641  0.8170986648577898
JVASP-14606  Ag   1.1660769853002937  1.0824779107568447  -0.08359907454344895
JVASP-25273  Hg   0.4611294483787073  1.134201608893358  0.6730721605146507
JVASP-14832  Cd   0.7857772912090789  0.7621329256824974  -0.023644365526581557
JVASP-931  Na   0.44956257110464326  0.4181684438310525  -0.031394127273590755
JVASP-25337  Tl   0.7908866550502432  0.6460047112254818  -0.1448819438247615
JVASP-898  In   0.7105541098766908  0.49671554038109145  -0.21383856949559932
JVASP-834  Be   1.024189870929273  1.6858236745539983  0.6616338036247253
JVASP-861  Cr   3.3374813115012536  2.2135165946602  -1.1239647168410536
JVASP-972  Pt   1.7174453715037707  1.7590339642933266  0.041588592789555845
JVASP-1056  Zn   1.1233991130224588  1.0367917471844272  -0.08660736583803152
JVASP-1014  Ta   3.507394750392002  3.1681160219900995  -0.33927872840190254
JVASP-7804  Se   1.4565687095005762  1.5252523341699036  0.06868362466932743
JVASP-14604  Ba   0.8423630339860316  0.6306567050387011  -0.21170632894733055
JVASP-858  Co   2.4412484101652114  1.9626824753117587  -0.4785659348534528
JVASP-25142  Fe   2.926813326238727  2.2337528973321934  -0.6930604289065334
JVASP-1020  Tc   3.4291590177147846  3.3433740648381995  -0.08578495287658505
JVASP-14744  Os   4.088072067552623  3.740367988757203  -0.3477040787954202
JVASP-14837  V   3.0988089545281783  2.5980707124229574  -0.5007382421052209
JVASP-961  Pb   0.8274942299383812  0.46531473571334325  -0.3621794942250379
JVASP-25180  Ca   1.2485327502958221  1.2237327189798015  -0.0248000313160206
JVASP-984  Rh   2.302377031547894  2.0496161502898347  -0.2527608812580593
JVASP-867  Cu   1.4494037188351454  1.6235709192388863  0.1741672004037409
JVASP-25114  K   0.3307733149957668  0.2897040077114165  -0.041069307284350265
JVASP-14612  Zr   2.791742017125549  2.4627227945867576  -0.32901922253879157
JVASP-996  Sc   2.430410281481043  2.506580169675023  0.07616988819397985

